A Type System for proving Depth Boundedness in the pi-calculus

The depth-bounded fragment of the pi-calculus is an expressive class of systems enjoying decidability of some important verification problems. Unfortunately membership of the fragment is undecidable. We propose a novel type system, parameterised over a finite forest, that formalises name usage by pi-terms in a manner that respects the forest. Type checking is decidable and type inference is computable; furthermore typable pi-terms are guaranteed to be depth bounded. The second contribution of the paper is a proof of equivalence between the semantics of typable terms and nested data class memory automata, a class of automata over data words. We believe this connection can help to establish new links between the rich theory of infinite-alphabet automata and nominal calculi.

==> figures/encoding-explain.tikz <==
\begingroup
%
\tikzset{
  encoding/.style={
    forest,
    thick,
    legend/.style={
      every node/.style={
        anchor=west,
        text width=4em,
        append after command={++(0,-1em)}
      },
      every pic/.style={
        shift={(-.4em,.6em)},
        y=2em, x=2em
      }
    },
    lbl/.style={font={\small}, shift={(-1em,.5em)}}
  },
  node a/.style={node},
  node b/.style={node},
  lbl a/.style={lbl},
  lbl b/.style={lbl},
  disable name/.style={
    node #1/.append style={draw=gray,fill=gray},
    lbl #1/.append style={gray},
  }
}
%
\newcommand{\afterastep}{{\makebox[2em]{$\to$}}}%
\newcommand{\aftersomesteps}[1]{{\makebox[2em]{$\xrightarrow[#1]{}^*$}}}%
%
\newcommand{\refpoints}{
  \path[tree] (-2.6,-3.5) -- (0,0) coordinate (root) -- (2.6,-3.5) --cycle;
  \path (root)
    +(-2,-1ex) coordinate (ctrl)
    ++(-90:1)   node[node a] (a) {}
    +(-130:1.3) node[node b] (b) {}
    (1.3,-3.5)  coordinate (R) +(0,-.7em) coordinate (R-label)
    (-1.3,-3.5) coordinate (S) +(0,-.7em) coordinate (S-label)
  ;
}
%
\newcommand{\PathToa}{..controls +(-120:.3) and +(60:.4) .. (a)}
\newcommand{\PathTob}{..controls +(-170:.5) and +(30:.7) .. coordinate[pos=.55](pre-b) (b)}
\newcommand{\PathToS}{
  \PathTob
  ..controls +(-150:.7) and +(40:.8) ..
    coordinate[pos=.2](s')
  (S.north)
}
\newcommand{\PathToR}{
  ..controls +(-10:.5)  and +(260:-.6) ..
    coordinate[pos=.8](r')
  ++(-60:1.2)
  ..controls +(260:.8)  and +(50:.7) ..
    coordinate[pos=.1](r'')
  (R.north)
}
%
\tikzsetnextfilename{encoding-explain-1}%
\begin{tikzpicture}[encoding]

  \refpoints

  \path (ctrl) node {$\qready$};

  \draw (root)
    \PathToa
    \PathToS;

  \node at (S-label) {$S$};
\end{tikzpicture}%
%
\afterastep%
%
\tikzsetnextfilename{encoding-explain-2}%
\begin{tikzpicture}[encoding]

  \refpoints

  \path (ctrl) node {$q'_S$};

  \draw (root)
    \PathToa
    \PathToS;
  \node at (S-label) {$\s{C_S}{wait}$};

  \path
    (a) node[lbl a] {syn}
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\newcommand{\senderconts}{
  \draw[draw=gray]
    (s')    to[bend right] ++(-.4,-.4) pic[continuation subtree, name=S1]
    (pre-b) to[bend left ] ++( .3,-.3) pic[continuation subtree, name=S2];
}
%
\tikzsetnextfilename{encoding-explain-3}%
\begin{tikzpicture}[encoding, disable name=b]

  \refpoints

  \path (ctrl) node {$\q{send}$};

  \draw[gray] (a) \PathToS;
  \draw (root)
    \PathToa

    \PathToR;

  \senderconts
  % \path (S1-bottom) +(0,.3em) node[font={\scriptsize}] {$S'_1$};
  % \path (S2-bottom) +(0,.3em) node[font={\scriptsize}] {$S'_2$};
  \node at (S-label) {$\qdead$};
  \node at (R-label) {$\bang{R}$};

  \path
    (a) node[lbl a] {syn}
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\afterastep%
%
\tikzsetnextfilename{encoding-explain-4}%
\begin{tikzpicture}[encoding, disable name=b]

  \refpoints

  \path (ctrl) node {$\q{rec}$};

  \draw[gray] (a) \PathToS;

  \draw (root)
    \PathToa
    \PathToR;

  \senderconts

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\s{C_{\bang{R}}}{rec}$};

  \path
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\newcommand{\nonmigconts}{
  \draw[draw=gray]
    (r') to[bend left ] ++( .5,-.2) pic[continuation subtree, name=mig1]
    (r'') to[bend right] ++(-.3,-.4) pic[continuation subtree, name=mig2];
}
%
\tikzsetnextfilename{encoding-explain-5}%
\begin{tikzpicture}[encoding, disable name=a]

  \refpoints

  \path (ctrl) node {$q'_R$};

  \draw[gray] (a) \PathToS;
  \draw[gray] (a) \PathToR;
  \draw \PathToa \PathTob;

  \draw (root)
    \PathToa;

  \senderconts
  \nonmigconts

  \path (mig1-bottom) +(0,-.3em) node[font={\tiny}] {$\neg\text{mig}$};
  \path (mig2-bottom) +(0,-.3em) node[font={\tiny}] {$\neg\text{mig}$};

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\bang{R}$};

  \path
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\tikzsetnextfilename{encoding-explain-6}%
\begin{tikzpicture}[encoding, disable name=a, disable name=b]

  \refpoints

  \path (ctrl) node {$\qready$};

  \draw[gray] (a) \PathToS;
  \draw[gray] (a) \PathToR;

  \draw[gray] (root)
    \PathToa;

  \senderconts
  \nonmigconts
  \draw[draw=gray]
    (b) to[bend left] ++(.3,-.3 ) pic[continuation subtree]
    (b) to[bend left] ++(.4,-.35) pic[continuation subtree, name=mig]
    (b) to[bend left] ++(.5,-.4 ) pic[continuation subtree];

  \path (mig-bottom) +(0,-.5em) node[font={\tiny}] {mig};

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\bang{R}$};

\end{tikzpicture}
%
\endgroup

